The "Green Bean" Galaxy SDSS J224024.1--092748: Unravelling the emission signature of a quasar ionization echo

"Green Bean" Galaxies (GBs) are the most [O III]-luminous type-2 active galactic nuclei (AGN) at z~0.3. However, their infrared luminosities reveal AGN in very low activity states, indicating that their gas reservoirs must be ionized by photons from a recent high activity episode - we are observing quasar ionization echoes. We use integral field spectroscopy from the Gemini Multi-Object Spectrograph to analyse the 3D kinematics, ionization state, temperature and density of ionized gas in the GB SDSS J224024.1-092748. We model the emission line spectrum of each spaxel as a superposition of up to three Gaussian components and analyse the physical properties of each component individually. Two narrow components, tracing the velocity fields of the disc and an ionized gas cloud, are superimposed over the majority of the galaxy. Fast shocks produce hot ($T_e$ $\geq$ 20,000 K), dense ($n_e$ $\geq$ 100 cm$^{-3}$), turbulent ($\sigma$ $\geq$ 600 km s$^{-1}$), [O III]-bright regions with enhanced [N II]/H$\alpha$ and [S II]/H$\alpha$ ratios. The most prominent such spot is consistent with a radio jet shock-heating the interstellar medium. However, the AGN is still responsible for $\geq$ 82 per cent of the galaxy's total [O III] luminosity, strengthening the case for previous quasar activity. The ionized gas cloud has a strong kinematic link to the central AGN and is co-rotating with the main body of the galaxy, suggesting that it may be the remnant of a quasar-driven outflow. Our analysis of J224024.1-092748 indicates that GBs provide a unique fossil record of the transformation from the most luminous quasars to weak AGN.

==> views2_movie15.txt <==
VIEW=velocity - Y position
  COO=42 28 36
  C2C=0 0 -1
  ROO=100.0
  ROLL=180.0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  RENDERMODE=Solid
END

VIEW=X position - velocity
  COO=40 28 36
  C2C=0 1 0
  ROO=100.0
  ROLL=-90.0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  RENDERMODE=Solid
END

VIEW=Position-position
  COO=42 28 36
  C2C=-1 0 0
  ROO=100.0
  ROLL=-90.0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  RENDERMODE=Solid
END
